The Continuous Hint Factory - Providing Hints in Vast and Sparsely Populated Edit Distance Spaces

Intelligent tutoring systems can support students in solving multi-step tasks by providing hints regarding what to do next. However, engineering such next-step hints manually or via an expert model becomes infeasible if the space of possible states is too large. Therefore, several approaches have emerged to infer next-step hints automatically, relying on past students' data. In particular, the Hint Factory (Barnes & Stamper, 2008) recommends edits that are most likely to guide students from their current state towards a correct solution, based on what successful students in the past have done in the same situation. Still, the Hint Factory relies on student data being available for any state a student might visit while solving the task, which is not the case for some learning tasks, such as open-ended programming tasks. In this contribution we provide a mathematical framework for edit-based hint policies and, based on this theory, propose a novel hint policy to provide edit hints in vast and sparsely populated state spaces. In particular, we extend the Hint Factory by considering data of past students in all states which are similar to the student's current state and creating hints approximating the weighted average of all these reference states. Because the space of possible weighted averages is continuous, we call this approach the Continuous Hint Factory. In our experimental evaluation, we demonstrate that the Continuous Hint Factory can predict more accurately what capable students would do compared to existing prediction schemes on two learning tasks, especially in an open-ended programming task, and that the Continuous Hint Factory is comparable to existing hint policies at reproducing tutor hints on a simple UML diagram task.

==> results_data/snap_trajectory1.csv <==
x	y	deltax	deltay
0.46731	0.51494	0.20051	-0.47837
0.66782	0.036575	-0.058211	-0.054398
0.60961	-0.017823	-0.090189	-0.082853
0.51942	-0.10068	-0.088037	-0.046903
0.43139	-0.14758	-0.0059986	8.24e-05
0.42539	-0.1475	-0.047467	-0.033935
0.37792	-0.18143	-0.04078	-0.027282
0.33714	-0.20871	-0.050485	-0.049834
0.28666	-0.25855	-0.033123	-0.0095797
0.25353	-0.26813	-0.011835	-0.0008494
0.2417	-0.26898	-0.02232	-0.0022844
0.21938	-0.27126	-0.027001	-0.0017288
0.19238	-0.27299	-0.010879	0.00083658
0.1815	-0.27215	-0.01706	0.0012727
0.16444	-0.27088	-0.024999	-0.0025952
0.13944	-0.27348	-0.023176	0.00028439
0.11626	-0.27319	-0.0010186	0.00025143
0.11524	-0.27294	-0.019648	-0.00024309
0.095596	-0.27318	-0.0099266	0.0012348
0.085669	-0.27195	-0.014597	-0.0014086
0.071072	-0.27336	-0.024245	0.0036051
0.046827	-0.26975	-0.035565	0.0049377
0.011263	-0.26481	-0.028724	0.0055795
-0.017461	-0.25923	-0.038787	0.0090622
-0.056248	-0.25017	-0.0011521	0.00033739
-0.0574	-0.24984	-0.0020177	0.00074369
-0.059418	-0.24909	-0.00091159	0.00035244
-0.06033	-0.24874	-0.027698	0.0062287
-0.088028	-0.24251	-0.032692	0.0033382
-0.12072	-0.23917	-0.011024	0.0017479
-0.13174	-0.23742	-0.0022837	0.00040657
-0.13403	-0.23702	-0.0046747	0.00066979
-0.1387	-0.23635	-0.0044643	0.00065325
-0.14317	-0.23569	-0.022316	0.0036987
-0.16548	-0.232	-0.0091604	0.002372
-0.17464	-0.22962	-0.022686	0.0048475
-0.19733	-0.22478	-0.0011184	6.8193e-05
-0.19845	-0.22471	0.00012914	0.00032773
-0.19832	-0.22438	-0.00067539	-0.0002295
-0.19899	-0.22461	-0.010981	0.00081804
-0.20997	-0.22379	-0.01293	0.0031528
-0.2229	-0.22064	-0.0014635	0.0002446
-0.22437	-0.22039	-0.0023825	0.00038984
-0.22675	-0.22	-0.0076658	0.0017026
-0.23442	-0.2183	-0.0066762	0.0018991


==> results_data/snap_trajectory10.csv <==
x	y	deltax	deltay
0.46741	0.51471	0.18273	-0.33936
0.65014	0.17535	-0.066716	-0.25416
0.58342	-0.078811	-0.066909	7.0551e-05
0.51651	-0.07874	-0.070452	0.0017544
0.44606	-0.076986	-0.053423	0.00029325
0.39264	-0.076693	-0.028569	0.0012086
0.36407	-0.075484	-0.026674	0.0018062
0.33739	-0.073678	-0.035785	0.0024998
0.30161	-0.071178	-0.032997	0.003516
0.26861	-0.067662	-0.051524	0.0035105
0.21709	-0.064151	-0.00040421	0.00014541
0.21668	-0.064006	-0.039042	0.0045248
0.17764	-0.059481	-0.073909	-0.0068072
0.10373	-0.066288	-0.03462	-0.00014265
0.069112	-0.066431	-0.024006	0.0020478
0.045106	-0.064383	-0.034982	0.0021743
0.010124	-0.062209	-0.031882	0.0050902
-0.021758	-0.057119	-0.0044172	0.00084365
-0.026176	-0.056275	-0.028402	0.0056402
-0.054578	-0.050635	-0.014429	0.0046078
-0.069007	-0.046027	-0.012845	0.0040351
-0.081852	-0.041992	-0.023311	0.0050661
-0.10516	-0.036926	-0.023109	0.00048173
-0.12827	-0.036444	-0.0055994	-0.00038558
-0.13387	-0.03683	-0.010969	-0.00013309
-0.14484	-0.036963	-0.015378	0.00027338
-0.16022	-0.03669	-0.0064845	0.00027947
-0.1667	-0.03641	-0.0090349	0.00018689
-0.17574	-0.036223	-0.019766	-0.00023733
-0.1955	-0.036461	-0.012982	0.00034689
-0.20849	-0.036114	-0.016334	0.00077884
-0.22482	-0.035335	-0.028566	0.0027485
-0.25339	-0.032586	-0.0019455	0.00035843
-0.25533	-0.032228	-0.01204	0.001385
-0.26737	-0.030843	-0.022433	0.0031546
-0.28981	-0.027688	-0.0019503	0.00036387
-0.29176	-0.027324	-0.014233	0.0026059
-0.30599	-0.024718	-0.012722	0.0023786
-0.31871	-0.02234	-0.015125	0.0033024
-0.33384	-0.019037	-0.0064592	0.0015283
-0.3403	-0.017509	-0.0087817	0.0019254
-0.34908	-0.015584	-0.0073992	0.0023239
-0.35648	-0.01326	-0.0063122	0.0004397
-0.36279	-0.01282	-0.0048775	0.0033614
-0.36767	-0.0094587	-0.0091808	-0.00040961
-0.37685	-0.0098683	-0.005024	0.0028769
-0.38187	-0.0069914	-0.0096178	-0.00024422
-0.39149	-0.0072357	-0.0026791	0.00052545
-0.39417	-0.0067102	-0.0010912	0.0001682
-0.39526	-0.006542	-0.0044575	0.00026031
-0.39972	-0.0062817	-0.0058152	-0.0085053
-0.40553	-0.014787	-0.0022895	-0.0048509
-0.40782	-0.019638	-0.0026163	-0.004651
-0.41044	-0.024289	-0.0013198	-0.0061198
-0.41176	-0.030409	-0.0013191	-0.0041508
-0.41308	-0.034559	-0.00098748	-0.0035292
-0.41406	-0.038089	-0.0013466	-0.0051523
-0.41541	-0.043241	-0.00083613	-0.0045113
-0.41625	-0.047752	-0.00084422	-0.0032284
-0.41709	-0.050981	-0.0012022	-0.0038773
-0.41829	-0.054858	-0.0006245	-0.0055381
-0.41892	-0.060396	-0.00024875	-0.0045812


==> results_data/snap_trajectory2.csv <==
x	y	deltax	deltay
0.46789	0.51462	0.1734	-0.3152
0.6413	0.19941	-0.024696	-0.08442
0.6166	0.11499	-0.038159	-0.01411
0.57844	0.10088	-0.04235	-0.085159
0.53609	0.015725	-0.089874	-0.20087
0.44622	-0.18514	-0.045988	-0.021094
0.40023	-0.20623	-0.031152	-0.0055648
0.36908	-0.2118	-0.02732	-0.0041433
0.34176	-0.21594	-0.023408	0.0040153
0.31835	-0.21193	-0.0028211	0.00048694
0.31553	-0.21144	-0.035745	0.0032615
0.27978	-0.20818	-0.018121	0.0045363
0.26166	-0.20364	-0.068173	-0.018263
0.19349	-0.22191	-0.080848	-0.017326
0.11264	-0.23923	-0.04103	-0.0022982
0.07161	-0.24153	-0.03251	0.0020856
0.0391	-0.23944	-0.032596	0.0057368
0.006504	-0.23371	-0.043427	0.011686
-0.036923	-0.22202	-0.043201	0.014229
-0.080123	-0.20779	-0.0088234	0.0031523
-0.088947	-0.20464	-0.0029066	0.0010236
-0.091853	-0.20362	-0.029501	0.0167
-0.12135	-0.18692	-0.022828	0.016335
-0.14418	-0.17058	-0.0016694	0.00079135
-0.14585	-0.16979	-0.035881	0.026695
-0.18173	-0.1431	-0.0088959	0.0050065
-0.19063	-0.13809	-0.032942	0.0056027
-0.22357	-0.13249	-0.0022133	0.00060684
-0.22578	-0.13188	-0.0031588	0.00067353
-0.22894	-0.13121	-0.0066092	0.0012175
-0.23555	-0.12999	-0.0089038	0.00077018
-0.24446	-0.12922	-0.0077921	0.0004323
-0.25225	-0.12879	-0.013609	0.00029949
-0.26586	-0.12849	-0.0011762	0.00010335
-0.26703	-0.12838	-0.015584	-0.0043349
-0.28262	-0.13272	-0.0051722	-0.0010089
-0.28779	-0.13373	-0.010954	-0.0041085
-0.29874	-0.13784	-0.0055395	0.0026477
-0.30428	-0.13519	-0.0062743	-0.0093641
-0.31056	-0.14455	-0.0016417	-0.00079843
-0.3122	-0.14535	-0.0079024	-0.000974
-0.3201	-0.14632	-0.0064068	0.0077891
-0.32651	-0.13854	-0.0030006	0.0015135
-0.32951	-0.13702	-0.003555	0.0051654
-0.33306	-0.13186	-0.0048325	-0.0011987
-0.3379	-0.13306	-0.004235	-0.0035477
-0.34213	-0.1366	-0.0039348	-0.0013489
-0.34607	-0.13795	-0.0037832	-0.0013045
-0.34985	-0.13926	-0.0024106	-0.00054528
-0.35226	-0.1398	-0.0010891	-0.00024677


==> results_data/snap_trajectory3.csv <==
x	y	deltax	deltay
0.46778	0.51476	0.070585	-0.073603
0.53836	0.44115	0.08082	-0.1947
0.61918	0.24645	-0.081247	0.15219
0.53794	0.39864	0.039904	-0.13259
0.57784	0.26605	-0.0034432	-0.064382
0.5744	0.20167	-0.014802	-0.054163
0.55959	0.14751	-0.027566	-0.062486
0.53203	0.08502	-0.036828	-0.04374
0.4952	0.04128	-0.030348	-0.019161
0.46485	0.022119	-0.043704	-0.010974
0.42115	0.011145	-0.07792	0.010114
0.34323	0.021259	-0.015374	-0.00030599
0.32785	0.020953	-0.10672	-0.02674
0.22113	-0.005787	-0.043981	-0.005254
0.17715	-0.011041	-0.0057228	-2.3686e-05
0.17143	-0.011065	-0.048161	0.00091799
0.12327	-0.010147	-0.026252	0.0058024
0.097017	-0.0043443	-0.030173	0.0023709
0.066844	-0.0019734	-0.015505	0.0015759
0.05134	-0.00039749	-0.014669	0.0017819
0.036671	0.0013844	-0.025714	0.00085022
0.010957	0.0022346	-0.0031052	0.00020166
0.0078521	0.0024362	-0.019688	0.0049377
-0.011836	0.0073739	-0.018202	0.0065766
-0.030039	0.01395	-0.0025356	0.00061243
-0.032574	0.014563	-0.033611	0.040126
-0.066185	0.054689	-0.016489	0.0227
-0.082674	0.077388	-0.029224	0.028089
-0.1119	0.10548	-0.0017742	0.001322
-0.11367	0.1068	-0.012627	0.011313
-0.1263	0.11811	-0.0084115	0.0079526
-0.13471	0.12606	-0.0065087	0.0059358
-0.14122	0.132	-0.015015	0.020182
-0.15623	0.15218	-0.0015699	0.0015814
-0.1578	0.15376	-0.001085	0.0010463
-0.15889	0.15481	-0.0082988	0.010937
-0.16719	0.16575	-0.01042	0.013884
-0.17761	0.17963	-0.0078589	0.0099598
-0.18547	0.18959	-0.0026287	0.0031332
-0.1881	0.19273	-0.0051632	0.0066045
-0.19326	0.19933	-0.0016254	0.0019996
-0.19488	0.20133	-0.0040244	0.0050891
-0.19891	0.20642	-0.0068781	0.0092405
-0.20579	0.21566	-0.0033032	0.0042976
-0.20909	0.21996	-0.0027161	0.0035507
-0.21181	0.22351	-0.0005608	0.00074012
-0.21237	0.22425	-0.0038984	0.0052907
-0.21626	0.22954	-0.0031401	0.0042399
-0.21941	0.23378	-0.0036902	0.0051908
-0.2231	0.23897	-0.0036325	0.0047925
-0.22673	0.24376	-0.002822	0.003632
-0.22955	0.24739	-0.0051735	0.0068671
-0.23472	0.25426	-0.00082097	0.0011285
-0.23554	0.25539	-0.0019997	0.0027565
-0.23754	0.25815	-0.0021645	0.0031254
-0.23971	0.26127	-0.003726	0.0058796
-0.24343	0.26715	-0.0035054	0.0047008
-0.24694	0.27185	-0.00067348	0.0011129
-0.24761	0.27296	-0.0092296	0.0068529
-0.25684	0.27982	-0.0015319	0.0014634


==> results_data/snap_trajectory4.csv <==
x	y	deltax	deltay
0.46783	0.51489	0.11502	-0.15782
0.58285	0.35708	0.026071	-0.10118
0.60893	0.25589	0.023653	-0.19091
0.63258	0.064981	-0.046328	-0.10298
0.58625	-0.037998	-0.0077432	-0.0021338
0.57851	-0.040131	-0.041853	-0.017716
0.53665	-0.057847	-0.063353	0.0023281
0.4733	-0.055519	-0.03978	0.0069134
0.43352	-0.048606	-0.042765	0.013572
0.39076	-0.035033	-0.043231	0.015567
0.34752	-0.019467	-0.065632	0.048606
0.28189	0.029139	-0.087113	0.074081
0.19478	0.10322	-0.070939	0.040041
0.12384	0.14326	-0.030451	0.011011
0.093389	0.15427	-0.026721	0.010322
0.066668	0.16459	-0.016304	0.0046889
0.050364	0.16928	-0.027347	0.0077653
0.023017	0.17705	-0.0019807	0.00036258
0.021036	0.17741	-0.014339	0.0041553
0.0066973	0.18157	-0.0097448	0.003414
-0.0030475	0.18498	-0.013745	0.0062433
-0.016792	0.19122	-0.013827	0.0081822
-0.03062	0.19941	-0.013011	0.0092127
-0.043631	0.20862	-0.0084058	0.0066544
-0.052036	0.21527	-0.011527	0.01068
-0.063563	0.22595	-0.0080281	0.0086967
-0.071591	0.23465	-0.029251	0.011596
-0.10084	0.24625	-0.010229	0.0019045
-0.11107	0.24815	-0.0082814	0.00057865
-0.11935	0.24873	-0.00045641	2.7705e-05


==> results_data/snap_trajectory5.csv <==
x	y	deltax	deltay
0.46753	0.5143	0.16781	-0.3019
0.63534	0.2124	-0.020852	-0.32435
0.61449	-0.11195	-0.12212	-0.098868
0.49237	-0.21082	-0.0028389	0.00028361
0.48953	-0.21054	-0.089449	-0.022451
0.40008	-0.23299	-0.058436	-0.012594
0.34164	-0.24558	-0.042889	-0.0017524
0.29875	-0.24734	-0.032432	-0.003347
0.26632	-0.25068	-0.021359	0.017718
0.24496	-0.23296	-0.0069235	0.0093735
0.23804	-0.22359	-0.0061157	0.0029873
0.23192	-0.2206	-0.045577	-0.0076732
0.18635	-0.22828	-0.023435	0.0062521
0.16291	-0.22202	-0.026835	0.0072658
0.13608	-0.21476	-0.032137	0.0023381
0.10394	-0.21242	-0.040901	0.00102
0.063038	-0.2114	-0.0027511	0.00072306


==> results_data/snap_trajectory6.csv <==
x	y	deltax	deltay
0.46751	0.51431	0.13961	-0.22837
0.60711	0.28594	0.02188	-0.35295
0.62899	-0.067007	-0.093094	-0.10486
0.5359	-0.17187	-0.091882	-0.027025
0.44402	-0.1989	-0.090658	0.018177
0.35336	-0.18072	-0.0049932	0.00092568
0.34837	-0.17979	-0.058919	0.010706
0.28945	-0.16909	-0.020178	0.0034046
0.26927	-0.16568	-0.025495	-0.00064728
0.24377	-0.16633	-0.047464	-0.010728
0.19631	-0.17706	-0.028559	0.0013563
0.16775	-0.1757	-0.022995	0.0021327
0.14476	-0.17357	-0.03777	-0.011179
0.10699	-0.18475	-0.046305	-0.0044884
0.060682	-0.18924	-0.0038598	0.00075368
0.056822	-0.18848	-0.038702	-0.0028546
0.018121	-0.19134	-0.017394	0.0018694
0.00072708	-0.18947	-0.01246	0.002352
-0.011733	-0.18712	-0.016054	0.0035129
-0.027788	-0.1836	-0.019748	0.0045958
-0.047535	-0.17901	-0.0095665	0.0024733
-0.057102	-0.17653	-0.030164	0.0043454
-0.087266	-0.17219	-0.017876	0.0039529
-0.10514	-0.16824	-0.025338	-0.0035752
-0.13048	-0.17181	-0.0054135	0.00042046
-0.13589	-0.17139	-0.028642	-0.00087913
-0.16454	-0.17227	-0.0018055	0.00014045
-0.16634	-0.17213	-0.00067158	4.9988e-05
-0.16701	-0.17208	-0.0221	-0.0033025
-0.18911	-0.17538	-0.0011821	-0.00014202
-0.1903	-0.17552	-0.018763	-0.0017475
-0.20906	-0.17727	-0.015902	-0.0017263
-0.22496	-0.179	-0.0088734	0.00016158
-0.23383	-0.17884	-0.013304	-0.00084813
-0.24714	-0.17968	-0.0023404	6.0324e-05


==> results_data/snap_trajectory7.csv <==
x	y	deltax	deltay
0.46792	0.51436	0.070759	-0.073425
0.53868	0.44094	0.090836	-0.27186
0.62951	0.16908	-0.067423	-0.15352
0.56209	0.015562	-0.12345	0.040353
0.43864	0.055915	-0.092626	0.02585
0.34601	0.081765	-0.053659	0.01124
0.29235	0.093004	-0.035636	0.00039196
0.25672	0.093396	-0.02025	0.0017221
0.23647	0.095118	-0.019927	0.0018634
0.21654	0.096982	-0.017022	-0.014282
0.19952	0.0827	-0.0056768	-0.0017538
0.19384	0.080946	-0.0040812	-0.0005814
0.18976	0.080364	-0.021232	0.00026799
0.16853	0.080632	-0.015946	0.0086128
0.15258	0.089245	-0.010834	0.0092324
0.14175	0.098478	-0.017725	0.0084673
0.12402	0.10694	-0.019744	0.0033069
0.10428	0.11025	-0.018833	0.0019824
0.085447	0.11223	-0.024989	0.0052238
0.060458	0.11746	-0.029567	0.0054456
0.030891	0.1229	-0.0061153	0.00086409
0.024776	0.12377	-0.00034707	1.3513e-05
0.024429	0.12378	-0.00072654	0.00012068
0.023702	0.1239	-0.00063469	0.00010713
0.023068	0.12401	-0.010038	0.0016789
0.013029	0.12569	-0.015972	0.0031484
-0.0029426	0.12884	-0.018583	0.0024476
-0.021526	0.13128	-0.022531	0.0070701
-0.044056	0.13835	-0.02841	0.0061312
-0.072467	0.14449	-0.0023654	0.00048702
-0.074832	0.14497	-0.013141	0.0037573
-0.087973	0.14873	-0.039915	0.0038376
-0.12789	0.15257	-0.0037236	0.00090535
-0.13161	0.15347	-0.0079533	0.0022077
-0.13956	0.15568	-0.035637	-0.0094286
-0.1752	0.14625	-0.017642	-0.0003227
-0.19284	0.14593	-0.032396	0.0017097
-0.22524	0.14764	-0.0075036	0.0011536
-0.23274	0.14879	-0.0058346	0.0012732
-0.23858	0.15007	-0.0064928	0.0014856
-0.24507	0.15155	-0.015902	0.0059455
-0.26097	0.1575	-0.0080754	0.004373
-0.26905	0.16187	-0.0098686	0.0034327
-0.27891	0.1653	-0.019808	0.0068995
-0.29872	0.1722	-0.0031863	0.0012687
-0.30191	0.17347	-0.0074644	0.0047126
-0.30937	0.17818	-0.0042925	0.0028436
-0.31367	0.18103	-0.0083492	0.0052043
-0.32201	0.18623	-0.0062499	0.0033359
-0.32826	0.18957	-0.0071691	0.0030749
-0.33543	0.19264	-0.00090747	0.00046159
-0.33634	0.1931	-0.0043601	0.00425
-0.3407	0.19735	-0.0040564	0.00077364
-0.34476	0.19813	-0.017174	-0.011293
-0.36193	0.18683	-0.0098446	-0.0040163
-0.37178	0.18282	-0.010099	-0.0080007
-0.38188	0.17482	-0.0012694	-0.00090289
-0.38314	0.17391	-0.0038641	-0.0010302
-0.38701	0.17288	-0.0036354	-0.00061396
-0.39064	0.17227	-0.0041435	-0.00012767
-0.39479	0.17214	-0.00109	-3.3909e-05
-0.39588	0.17211	-0.003141	0.00037268
-0.39902	0.17248	-0.0054277	0.0011658
-0.40445	0.17365	-0.0022097	0.0006382
-0.40666	0.17429	-0.0021416	0.00090859
-0.4088	0.17519	-0.0012101	0.00052468
-0.41001	0.17572	-0.0025367	9.5993e-05
-0.41254	0.17581	-0.0017576	0.0016817
-0.4143	0.1775	-0.0059454	-0.0053664
-0.42025	0.17213	-0.0012251	-0.00054331
-0.42147	0.17159	-0.0035781	-0.0025834
-0.42505	0.169	-0.0027996	-0.0031705
-0.42785	0.16583	-0.0021601	-0.0034377
-0.43001	0.1624	-0.00069682	-0.0005217


==> results_data/snap_trajectory8.csv <==
x	y	deltax	deltay
0.46749	0.51464	0.099816	-0.64625
0.56731	-0.13161	-0.018557	0.0011141
0.54875	-0.1305	-0.12159	0.024898
0.42716	-0.1056	-0.085736	0.00025585
0.34142	-0.10535	-0.035109	0.0026718
0.30631	-0.10268	-0.080337	-0.017031
0.22598	-0.11971	-0.04418	-0.0027093
0.1818	-0.12242	-0.046399	-0.0021597
0.1354	-0.12458	-0.037021	0.002581
0.098378	-0.12199	-0.048422	0.0051848
0.049956	-0.11681	-0.012944	0.0033292
0.037012	-0.11348	-0.0070999	0.0018652
0.029912	-0.11162	-0.0064722	0.001608
0.02344	-0.11001	-0.052105	0.0099077
-0.028665	-0.1001	-0.0036002	0.0010199
-0.032265	-0.099079	-0.030156	0.0085628
-0.062421	-0.090517	-0.019514	0.0049191
-0.081934	-0.085598	-0.017762	0.0047008
-0.099696	-0.080897	-0.015424	0.0046918
-0.11512	-0.076205	-0.0187	0.004292
-0.13382	-0.071913	-0.014082	0.0026977
-0.1479	-0.069215	-0.012075	0.00285
-0.15998	-0.066365	-0.014032	0.0022566
-0.17401	-0.064109	-0.012634	0.00028974


==> results_data/snap_trajectory9.csv <==
x	y	deltax	deltay
0.46764	0.51439	0.19106	-0.39036
0.6587	0.12403	-0.057307	-0.12761
0.60139	-0.0035845	-0.072688	0.057555
0.52871	0.053971	-0.055963	-0.062719
0.47274	-0.0087482	-0.079602	0.0041057
0.39314	-0.0046425	-0.074419	0.0057496
0.31872	0.0011071	-0.033012	0.0004709
0.28571	0.001578	-0.058325	0.010735
0.22739	0.012314	-0.026243	0.0013007
0.20114	0.013614	-0.049015	0.0068284
0.15213	0.020443	-0.0061131	0.00066886
0.14601	0.021112	-0.047459	0.010856
0.098555	0.031968	-0.02781	0.0055495
0.070745	0.037518	-0.022386	0.0039391
0.048359	0.041457	-0.034808	0.0065903
0.013552	0.048047	-0.0029422	0.00056598
0.010609	0.048613	-0.039152	0.0066255
-0.028542	0.055238	-0.016904	0.0030819
-0.045447	0.05832	-0.0027145	0.00060693
-0.048161	0.058927	-0.0097335	0.002301
-0.057895	0.061228	-0.019118	0.0019844
-0.077013	0.063213	-0.010632	0.0012188
-0.087644	0.064432	-0.014572	0.00057722
-0.10222	0.065009	-0.0075323	0.00073449
-0.10975	0.065743	-0.038111	-0.006425
-0.14786	0.059318	-0.029236	-0.0013025
-0.1771	0.058016	-0.025413	0.0002706
-0.20251	0.058286	-0.0064263	0.00026282
-0.20894	0.058549	-0.010991	0.00082012
-0.21993	0.059369	-0.01194	0.0012488
-0.23187	0.060618	-0.018352	0.0026491
-0.25022	0.063267	-0.0014244	0.00026278
-0.25164	0.06353	-0.00088099	0.00021169
-0.25252	0.063742	-0.0075503	0.0012297
-0.26007	0.064971	-0.0092544	0.0012487
-0.26933	0.06622	-0.030796	0.0059457
-0.30013	0.072166	-0.006782	0.0020674
-0.30691	0.074233	-0.0054183	0.0019069
-0.31233	0.07614	-0.014573	-0.00052144


==> results_data/snap_trajectory_hints.csv <==
x	y	1nn_x	1nn_y	kr_x	kr_y	gpr_x	gpr_y
0.32	-0.03	-0.065632	0.048606	-0.0257766	-0.00944579	-0.0511592	0.00827079
